A decade of radial-velocity monitoring of Vega and new limits on the presence of planets

We present an analysis of 1524 spectra of Vega spanning 10 years, in which we search for periodic radial velocity variations. A signal with a periodicity of 0.676 days and a semi-amplitude of ~10 m/s is consistent with the rotation period measured over much shorter time spans by previous spectroscopic and spectropolarimetric studies, confirming the presence of surface features on this A0 star. The timescale of evolution of these features can provide insight into the mechanism that sustains the weak magnetic fields in normal A type stars. Modeling the radial velocities with a Gaussian process using a quasi-periodic kernel suggests that the characteristic spot evolution timescale is ~180 days, though we cannot exclude the possibility that it is much longer. Such long timescales may indicate the presence of failed fossil magnetic fields on Vega. TESS data reveal Vega's photometric rotational modulation for the first time, with a total amplitude of only 10 ppm, and a comparison of the spectroscopic and photometric amplitudes suggest the surface features may be dominated by bright plages rather than dark spots. For the shortest orbital periods, transit and radial velocity injection recovery tests exclude the presence of transiting planets larger than 2 Earth radii and most non-transiting giant planets. At long periods, we combine our radial velocities with direct imaging from the literature to produce detection limits for Vegan planets and brown dwarfs out to distances of 15 au. Finally, we detect a candidate radial velocity signal with a period of 2.43 days and a semi-amplitude of 6 m/s. If caused by an orbiting companion, its minimum mass would be ~20 Earth masses; because of Vega's pole-on orientation, this would correspond to a Jovian planet if the orbit is aligned with the stellar spin. We discuss the prospects for confirmation of this candidate planet.

==> RVs_machinereadable.txt <==
Title: A decade of radial-velocity monitoring of Vega and new limits on 
       the presence of planets 
Authors: Hurt S.A., Quinn S.N., Latham D.W., Vanderburg A., Esquerdo G.A.,
         Calkins M.L., Berlind P., Angus R., Latham C.A., Zhou G. 
Table: TRES Radial Velocities of Vega
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---     Index  Internal index number
   6- 19 F14.6  d       BJD    Barycentric Julian Date
  21- 26 F6.1   m/s     RVel   Radial velocity
  28- 32 F5.1   m/s   e_RVel   Uncertainty in RVel
--------------------------------------------------------------------------------
   0 2454995.987437   37.9  61.4 
   1 2455143.541677  -33.9  36.5 
   2 2455143.554842  -30.8  44.3 
   3 2455145.543732  -59.4  80.6 
   4 2455168.525018   16.2  67.2 
   5 2455349.995508  -39.3  56.5 
   6 2455463.577135   21.1  45.4 
   7 2455496.555072  -80.8  39.2 
   8 2455497.54361   -14.2  35.1 
   9 2455498.542315  -78.0  47.7 
  10 2455650.013923  -50.3  17.8 
  11 2455650.979373  -39.8  21.3 
  12 2455652.024775  -21.9  31.7 
  13 2455653.018236  -43.1  15.4 
  14 2455656.969840  -63.0  17.4 
  15 2455658.030271  -72.1  38.4 
  16 2455659.025029  -21.4  33.7 
  17 2455660.023814  -86.3  46.8 
  18 2455663.004249  -27.0  29.6 
  19 2455664.002658  -75.1  33.8 
  20 2455665.012966  -52.6  25.8 
  21 2455666.007549  -60.3  24.8 
  22 2455668.007289 -110.5  25.0 
  23 2455670.00921   -40.4  26.6 
  24 2455671.005123  -44.8  22.2 
  25 2455672.005591  -55.2  29.4 
  26 2455673.007929 -108.4  48.5 
  27 2455674.002331  -65.7  34.3 
  28 2455691.996265  -83.2  30.1 
  29 2455692.994301  -79.0  26.7 
  30 2455694.984377  -12.9  13.3 
  31 2455698.974552  -13.7  31.7 
  32 2455699.989478  -58.6  32.7 
  33 2455701.986555  -52.5  24.5 
  34 2455704.985885  -20.5  24.5 
  35 2455705.974181  -63.2  51.3 
  36 2455706.975254  -17.1  22.5 
  37 2455722.824465  -40.1  20.6 
  38 2455723.849509  -19.8  29.0 
  39 2455724.887140  -31.0  19.9 
  40 2455726.802378  -53.2  23.3 
  41 2455729.987224  -33.4  26.2 
  42 2455730.997019  -72.8  39.5 
  43 2455731.989377  -14.5  34.3 
  44 2455732.997025  -61.6  42.5 
  45 2455734.885631  -28.0  41.1 
  46 2455736.003914  -45.2  28.0 
  47 2455751.821210  -57.9  42.6 
  48 2455754.731273 -104.5  82.0 
  49 2455755.885927  -46.4  20.2 
  50 2455756.869887  -59.4  19.9 
  51 2455757.762359  -15.0  32.4 
  52 2455758.918249  -80.7  29.5 
  53 2455760.94471   -37.8  50.5 
  54 2455763.805424   -9.9  34.5 
  55 2455764.711629  -95.7  42.9 
  56 2455765.772549  -10.9  32.4 
  57 2455768.771723   71.2  31.2 
  58 2455812.6515    -44.4  50.9 
  59 2455815.721328  -31.5  45.6 
  60 2455819.727211  -63.0  90.8 
  61 2455820.620991  -13.8  77.0 
  62 2455822.596495  -45.4  53.8 
  63 2455823.594102  -40.4  44.5 
  64 2455824.590284  -11.0  46.8 
  65 2455824.599983    4.5  43.4 
  66 2455825.616720  -78.1  41.5 
  67 2455826.599280  -72.8  45.7 
  68 2455827.592348 -102.0  49.8 
  69 2455828.585706  -73.3  52.5 
  70 2455829.716418   29.0  97.2 
  71 2455830.588091  -98.4  45.0 
  72 2455840.582961 -104.3  43.5 
  73 2455843.573804   -6.8  38.3 
  74 2455844.567473   -9.3  51.4 
  75 2455845.564093   14.7  46.5 
  76 2455846.562836   -3.3  41.0 
  77 2455848.572991  -25.2  39.4 
  78 2455849.575062  -98.3  42.6 
  79 2455850.569899  -34.1  43.7 
  80 2455851.581658 -108.4  36.4 
  81 2455852.5702    -38.4  39.2 
  82 2455853.567734  -93.4  47.5 
  83 2455854.559691   64.6  42.3 
  84 2455855.564077  -36.5  45.2 
  85 2455856.563615   -0.6  74.9 
  86 2455857.566335  -78.0  47.5 
  87 2455858.565884  -32.9  40.4 
  88 2455872.585446  -35.3  45.0 
  89 2455874.543729  -36.5  35.0 
  90 2455875.566130  -45.0  42.8 
  91 2455875.567901  -24.4  39.3 
  92 2455876.555876  -12.9  35.5 
  93 2455881.553723    7.0  31.7 
  94 2455882.558055  -39.9  31.1 
  95 2455883.534431  -65.5  31.5 
  96 2455883.535959  -23.6  46.3 
  97 2455884.529141   68.0  69.5 
  98 2455884.532636  -78.8  33.5 
  99 2455886.543121  -60.2  33.1 
 100 2455886.554683  -74.4  94.6 
 101 2455886.568086  -75.2  31.2 
 102 2455886.581199  -76.0  28.5 
 103 2455886.593351  -93.7  32.2 
 104 2455886.606192  -23.5  42.9 
 105 2455887.600712  -48.2  37.8 
 106 2455901.600796  -21.0  43.0 
 107 2455902.568313  -47.2  47.2 
 108 2455903.540697  -56.9  28.2 
 109 2455904.536664  -16.6  45.4 
 110 2455905.557723   -4.4  67.1 
 111 2455906.53956   -51.5  33.6 
 112 2455911.549295   -0.3  35.1 
 113 2455912.547223  -43.1  38.9 
 114 2455961.052375  -59.9  23.9 
 115 2455962.051663  -19.7  31.6 
 116 2455965.043396  -32.4  34.7 
 117 2455967.060411   14.2  46.5 
 118 2455968.057666 -106.9  34.9 
 119 2455969.066045   14.3  23.4 
 120 2455971.069198   60.4  25.8 
 121 2455973.058986   27.5  37.2 
 122 2455982.042475  -50.5  33.0 
 123 2455983.05125   -61.8  16.4 
 124 2455984.052959  -77.8  30.8 
 125 2455985.053749   10.4  38.6 
 126 2455987.040578  -70.4  52.6 
 127 2455988.054668   -9.8  23.2 
 128 2455989.050413  -33.8  37.0 
 129 2455991.046308  -49.4  39.3 
 130 2455992.049688  -32.6  17.5 
 131 2455993.043386  -79.0  39.4 
 132 2455994.041807   -6.2  34.1 
 133 2455995.040986  -13.7  29.7 
 134 2455998.028642  -63.8  33.5 
 135 2456017.023409  -29.9  37.1 
 136 2456018.026743  -62.9  28.1 
 137 2456019.026252   15.5  37.1 
 138 2456020.035402  -23.3  29.3 
 139 2456021.034581  -34.8  19.7 
 140 2456022.031468  -38.9  28.7 
 141 2456023.028465  -40.5  22.2 
 142 2456024.029276  -55.8  25.3 
 143 2456024.029508  -29.2  50.2 
 144 2456024.029727  -58.9  50.7 
 145 2456025.026123  -10.0  23.1 
 146 2456026.017315  -20.8  22.8 
 147 2456027.016471  -16.1  25.4 
 148 2456028.020389  -48.7  24.9 
 149 2456029.020685   17.2  24.4 
 150 2456030.020025  -69.8  21.3 
 151 2456031.019574  -37.6  19.8 
 152 2456033.007404  -59.8  19.7 
 153 2456034.01006     2.9  16.0 
 154 2456046.008185  -12.9  39.5 
 155 2456046.993725  -17.4  18.4 
 156 2456048.000365  -51.4  23.6 
 157 2456049.000275  -54.4  43.1 
 158 2456049.988285  -15.8  22.3 
 159 2456051.001134  -43.5  20.4 
 160 2456052.00349   -63.1  28.4 
 161 2456052.999249  -85.2  20.7 
 162 2456053.996407  -54.9  22.5 
 163 2456054.999028  -34.5  23.3 
 164 2456055.995665  -62.5  30.5 
 165 2456056.998048   11.6  33.5 
 166 2456057.996120  -49.4  25.7 
 167 2456058.98478   -10.9  25.3 
 168 2456073.983999  -28.6  27.5 
 169 2456074.986929  -69.0  21.3 
 170 2456075.986964  -14.2  17.6 
 171 2456076.977044  -17.5  26.9 
 172 2456077.979410  -67.8  61.3 
 173 2456077.981193  -18.0  19.8 
 174 2456078.985757  -85.3  41.1 
 175 2456079.979811    4.1  21.4 
 176 2456080.995469  -34.3  37.0 
 177 2456081.987322   -2.9  30.9 
 178 2456082.987301  -74.3  37.5 
 179 2456083.982782  -18.9  29.4 
 180 2456084.981358  -18.6  34.5 
 181 2456085.982816  -32.0  22.6 
 182 2456086.986467    5.3  26.6 
 183 2456087.985597  -58.0  30.0 
 184 2456088.983638   -3.4  27.3 
 185 2456089.986523  -80.7  27.8 
 186 2456090.985362  -11.1  56.3 
 187 2456091.96759   -28.8  61.3 
 188 2456105.801792  -16.1  22.9 
 189 2456106.99584   -14.1  26.4 
 190 2456107.999046   41.6  54.5 
 191 2456108.997923   61.6  45.0 
 192 2456109.000273   64.9  92.5 
 193 2456109.921238   37.7  26.6 
 194 2456110.99251  -139.1  46.1 
 195 2456114.990348  -23.0  31.1 
 196 2456115.809995  -55.1  27.6 
 197 2456117.76173   -82.2  33.9 
 198 2456132.659247  -72.0  39.7 
 199 2456133.733896  -19.3  28.2 
 200 2456134.736214  -46.0  24.7 
 201 2456135.742773  -32.5  25.4 
 202 2456138.90231   -63.5  39.2 
 203 2456140.706698  -25.5  24.7 
 204 2456173.728836  -46.3  31.5 
 205 2456175.771939  -74.2  42.8 
 206 2456176.646053  -57.9  29.1 
 207 2456178.695976    3.0  28.9 
 208 2456180.608854  -63.7  26.7 
 209 2456181.624216  -49.4  31.9 
 210 2456192.60892   -10.7  30.4 
 211 2456194.610079  -25.9  20.0 
 212 2456195.599716  -41.1  30.3 
 213 2456196.591458  -63.2  38.9 
 214 2456197.582744  -74.7  23.4 
 215 2456199.583444  -36.9  29.9 
 216 2456200.572159  -32.2  22.2 
 217 2456201.575406  -34.3  22.7 
 218 2456202.641374  -42.0  29.2 
 219 2456203.565908  -49.9  21.3 
 220 2456204.570954   -4.9  33.2 
 221 2456205.570056  -65.9  25.1 
 222 2456206.570663  -40.4  29.3 
 223 2456208.570054    2.3  20.2 
 224 2456209.564567  -45.1  42.3 
 225 2456210.564532   -9.8  29.2 
 226 2456211.564097  -58.0  16.5 
 227 2456223.555195  -16.0  10.7 
 228 2456224.562597  -38.9  32.2 
 229 2456225.614783  -41.4  18.6 
 230 2456226.555939  -93.5  16.8 
 231 2456227.551178   -3.5  14.7 
 232 2456228.558425  -46.8  23.7 
 233 2456229.547953  -14.4  28.3 
 234 2456230.549969  -57.2  23.3 
 235 2456231.547338  -56.8  17.3 
 236 2456232.555402  -73.3  17.1 
 237 2456233.559827  -35.1  29.7 
 238 2456234.549906   12.1  29.5 
 239 2456235.584151  -17.3  22.3 
 240 2456236.548242  -47.5  16.6 
 241 2456237.558107  -47.9  20.1 
 242 2456238.546435  -59.6  31.3 
 243 2456239.593533  -77.6  49.8 
 244 2456252.544755    3.1  24.6 
 245 2456253.544461  -91.5  30.2 
 246 2456254.547726    6.7  39.7 
 247 2456255.565222  -10.3  21.4 
 248 2456256.562534  -65.0  20.9 
 249 2456257.560471  -23.9  22.7 
 250 2456258.54617   -24.7  20.9 
 251 2456259.541597  -64.6  24.3 
 252 2456260.541278  -48.4  27.6 
 253 2456261.553732   11.2  37.0 
 254 2456262.545457  -46.2  23.3 
 255 2456263.546848  -27.2  24.8 
 256 2456264.560304    4.6  37.4 
 257 2456267.555083  -40.5  30.4 
 258 2456268.572385  -52.3  28.7 
 259 2456283.545785 -108.0  87.6 
 260 2456284.549025  -40.1  20.9 
 261 2456341.061102   -5.4  18.0 
 262 2456342.057952  -47.7  32.1 
 263 2456343.060942  -11.1  24.7 
 264 2456346.055473   16.1  46.9 
 265 2456347.051359    4.1  30.7 
 266 2456349.050945  -90.0  31.6 
 267 2456350.055311  -30.2  29.2 
 268 2456351.032634  -39.7  31.4 
 269 2456352.005530  -32.7  22.2 
 270 2456352.998126  -59.8  33.7 
 271 2456354.041714    6.2  25.2 
 272 2456355.046331  -15.6  34.1 
 273 2456357.035109  -95.3  36.2 
 274 2456359.039867  -99.2  28.0 
 275 2456363.033461  -20.9  28.4 
 276 2456375.025054    3.8  25.6 
 277 2456376.028764  -15.3  18.3 
 278 2456377.030911    8.3  13.9 
 279 2456378.024649  -34.6  12.3 
 280 2456380.029418  -45.9  28.2 
 281 2456381.028134   -6.3  16.5 
 282 2456383.025658  -77.0  15.1 
 283 2456384.024206  -22.5  20.4 
 284 2456385.022291  -81.0  30.4 
 285 2456386.023466  -49.1  25.7 
 286 2456387.027987  -14.9  17.0 
 287 2456388.023751  -34.5  28.2 
 288 2456389.014035  -51.1  29.7 
 289 2456390.019632  -25.8  24.6 
 290 2456391.022017  -38.5  31.6 
 291 2456400.005937  -15.2  26.7 
 292 2456401.9988      5.4  34.3 
 293 2456402.998834  -26.8  18.8 
 294 2456403.996113  -40.1  14.4 
 295 2456405.005082   -0.9  28.2 
 296 2456406.006574  -45.1  19.4 
 297 2456407.003476    6.1  59.8 
 298 2456409.002459   -7.7  20.5 
 299 2456410.002005  -75.0  15.8 
 300 2456411.003425  -43.4  18.3 
 301 2456413.002007   20.5  32.3 
 302 2456413.998079   27.4  53.1 
 303 2456427.992996  -10.9  34.5 
 304 2456428.994201  -22.6  27.4 
 305 2456429.986864   -3.0  21.7 
 306 2456430.976922  -34.9  34.3 
 307 2456431.993826  -24.7  44.8 
 308 2456432.993924  -55.6  20.9 
 309 2456433.992042  -29.5  17.2 
 310 2456434.988064  -73.0  29.4 
 311 2456435.990203  -27.2  19.7 
 312 2456436.985651  -89.2  23.7 
 313 2456437.990555    4.2  40.5 
 314 2456438.990355  -83.0  32.7 
 315 2456439.990645    9.8  20.1 
 316 2456440.987052  -91.2  45.6 
 317 2456441.989233  -58.9  34.7 
 318 2456442.986489  -59.3  33.6 
 319 2456443.985892  -12.0  17.3 
 320 2456444.987435  -34.9  39.5 
 321 2456445.986755  -34.7  42.8 
 322 2456446.984622  -93.2  17.0 
 323 2456448.991135  -59.5  22.6 
 324 2456449.991442  -12.9  23.0 
 325 2456450.979133  -26.8  23.1 
 326 2456451.986852  -19.8  25.3 
 327 2456452.983233  -90.3  24.1 
 328 2456453.985957  -68.7  20.5 
 329 2456458.986947    4.8  26.4 
 330 2456459.985864 -118.7  32.7 
 331 2456460.98721   -21.1  30.8 
 332 2456461.986051  -68.0  19.5 
 333 2456462.983501  -21.9  25.4 
 334 2456463.984047  -52.1  23.6 
 335 2456464.985287   18.3  33.0 
 336 2456466.988776  -46.7  33.8 
 337 2456467.993561  -26.6  36.2 
 338 2456468.991071  -46.5  26.6 
 339 2456469.9834     10.0  33.0 
 340 2456470.916961  -37.8  22.6 
 341 2456471.996043  -76.4  38.5 
 342 2456495.781040  -62.4  21.0 
 343 2456496.745068  -26.5  21.3 
 344 2456497.877461 -126.4  48.7 
 345 2456500.809289  -24.4  69.0 
 346 2456501.737243  -22.2  28.7 
 347 2456502.648669  -46.0  19.2 
 348 2456503.644115    1.9  30.8 
 349 2456504.629231  -91.9  40.7 
 350 2456543.710154  -23.2  42.0 
 351 2456546.598981  -23.2  22.3 
 352 2456546.603015  -71.5  20.0 
 353 2456546.605092   -0.6  27.5 
 354 2456546.607297  -43.0  32.8 
 355 2456546.609293   17.1  16.4 
 356 2456546.611463  -15.0  30.4 
 357 2456546.613506  -21.1  25.1 
 358 2456546.615896   -8.2  29.8 
 359 2456546.618066    1.9  17.7 
 360 2456546.62041    -7.5  28.9 
 361 2456546.758176   -0.9  29.3 
 362 2456546.760282   -7.2  22.6 
 363 2456546.762499   10.2  27.9 
 364 2456546.765271   16.3  27.8 
 365 2456546.767626   -5.2  33.0 
 366 2456546.77038   -45.6  19.5 
 367 2456546.77266    22.5  32.4 
 368 2456546.774981  -17.8  28.0 
 369 2456546.77722   -17.4  28.0 
 370 2456546.779645   -0.3  26.3 
 371 2456547.583882   76.1  37.9 
 372 2456547.58589   -10.1  17.4 
 373 2456547.588141  -10.5  24.1 
 374 2456547.590861  -43.9  28.1 
 375 2456547.593372   18.0  21.9 
 376 2456547.595351  -13.3  21.9 
 377 2456547.597811   -1.5  34.0 
 378 2456547.600374  -32.1  24.0 
 379 2456547.603435  -21.9  38.7 
 380 2456547.605924   51.3  33.1 
 381 2456547.608042    9.0  29.9 
 382 2456547.610027  -33.2  29.8 
 383 2456547.612648  -40.4  27.8 
 384 2456547.614639   18.7  22.1 
 385 2456547.616681   -4.5  37.3 
 386 2456547.757069  -41.8  25.3 
 387 2456547.759077  -32.3  28.6 
 388 2456547.761351  -39.4  38.7 
 389 2456547.763301  -68.0  29.3 
 390 2456547.765576   26.7  37.8 
 391 2456547.768      -8.6  33.4 
 392 2456547.771698   -7.7  31.3 
 393 2456547.773995  -23.3  30.4 
 394 2456547.776136  -64.5  36.0 
 395 2456547.778764  -13.4  24.2 
 396 2456548.596183  -41.6  35.0 
 397 2456548.599377  -90.6  47.8 
 398 2456548.602097 -101.6  18.6 
 399 2456548.604469  -43.9  21.7 
 400 2456548.606385  -84.0  18.2 
 401 2456548.608451  -47.0  23.2 
 402 2456548.610516  -47.2  25.8 
 403 2456548.612582  -30.5  17.8 
 404 2456548.614706  -54.3  22.5 
 405 2456548.616922  -38.6  20.1 
 406 2456548.752426  -81.5  44.1 
 407 2456548.754579  -73.3  32.2 
 408 2456548.756928   11.2  39.6 
 409 2456548.759092  -27.6  33.6 
 410 2456548.761667  -15.3  38.1 
 411 2456548.763768  -36.8  38.3 
 412 2456548.766957  -23.7  25.8 
 413 2456548.769584 -104.0  30.2 
 414 2456548.771922    3.6  51.8 
 415 2456548.774479  -77.8  30.6 
 416 2456549.5857    -28.2  36.2 
 417 2456549.587413  -10.7  26.8 
 418 2456549.589178   45.7  29.7 
 419 2456549.591071   27.5  14.7 
 420 2456549.593293   -9.8  17.2 
 421 2456549.595411   -2.0  18.8 
 422 2456549.597077   -3.6  24.5 
 423 2456549.59923   -13.7  23.5 
 424 2456549.601406   -6.7  23.3 
 425 2456549.603489  -22.5  10.5 
 426 2456549.605607   33.2  20.0 
 427 2456549.746938  -44.0  24.3 
 428 2456549.749235  -69.7  25.7 
 429 2456549.75111   -59.2  33.7 
 430 2456549.753211   11.4  43.3 
 431 2456549.75508   -80.1  36.3 
 432 2456549.757203  -80.9  19.3 
 433 2456549.758986  -55.4  24.1 
 434 2456549.760878  -41.2  24.5 
 435 2456549.762851  -47.2  26.0 
 436 2456549.764686  -22.9  19.7 
 437 2456550.602966  -56.9  20.6 
 438 2456551.589584  -15.6  19.1 
 439 2456552.612415  -85.6  26.9 
 440 2456553.710937  -93.2  28.2 
 441 2456554.639403  -49.5  23.1 
 442 2456555.591866   -3.3  31.6 
 443 2456556.615426  -30.3  23.9 
 444 2456557.729502  -46.1  19.4 
 445 2456558.601638  -48.2  20.0 
 446 2456559.590621  -24.2  14.6 
 447 2456560.583764  -51.0  29.1 
 448 2456561.588359  -27.0  15.4 
 449 2456573.662112  -21.1  67.2 
 450 2456573.664074  -15.3  39.7 
 451 2456573.666157  -12.1  12.4 
 452 2456573.668229  -20.5  19.5 
 453 2456573.670312  -43.6  32.7 
 454 2456573.674918  -35.0  26.2 
 455 2456573.676851  -13.5  28.0 
 456 2456573.679466  -52.9  18.8 
 457 2456574.570449  -27.9  27.2 
 458 2456574.57237   -45.0  39.1 
 459 2456574.573898  -33.2  39.1 
 460 2456574.575333   -7.1  50.3 
 461 2456574.577977  -37.6  36.8 
 462 2456574.580541  -26.9  41.2 
 463 2456574.582057    2.1  33.5 
 464 2456574.583874  -32.8  30.8 
 465 2456574.62323   -13.3  17.4 
 466 2456574.677961  -39.2  36.9 
 467 2456574.731153  -77.8  20.2 
 468 2456575.583462   -9.2  16.7 
 469 2456575.584984  -12.7  31.1 
 470 2456575.587143    2.1  23.5 
 471 2456575.589105  -19.1  23.8 
 472 2456575.590655  -32.7  28.7 
 473 2456575.592079    9.3  19.5 
 474 2456575.593641   -3.0  31.4 
 475 2456575.595204  -12.8  32.8 
 476 2456576.569544  -26.6  20.3 
 477 2456576.571153    0.3  26.7 
 478 2456576.572889  -46.4  25.6 
 479 2456576.574347  -37.7  20.3 
 480 2456576.575939  -14.7  24.7 
 481 2456576.577484  -24.6  19.1 
 482 2456576.579     -16.3  27.2 
 483 2456576.580944   -0.4  45.3 
 484 2456577.568682  -39.7  28.3 
 485 2456577.570082  -47.5  20.8 
 486 2456577.571459  -51.8  26.5 
 487 2456577.572848  -23.6  25.8 
 488 2456577.574827  -19.9  30.3 
 489 2456577.577356  -47.0  19.9 
 490 2456577.579827  -73.5  18.1 
 491 2456577.581366  -13.5  27.0 
 492 2456578.576493  -32.6  40.6 
 493 2456578.578241   31.8  30.3 
 494 2456578.580416  -17.7  24.5 
 495 2456578.582361   -3.0  17.7 
 496 2456578.584027   -2.4  14.3 
 497 2456578.585567   11.2  13.8 
 498 2456578.58688   -25.4  18.6 
 499 2456578.58824    47.9  21.8 
 500 2456579.607793  -19.1  25.0 
 501 2456579.609217  -36.7  20.6 
 502 2456579.611583  -49.7  20.3 
 503 2456579.613493  -53.5  29.4 
 504 2456579.615484   -1.6  26.3 
 505 2456579.616878  -54.2  33.0 
 506 2456579.618284  -81.0  33.3 
 507 2456579.619552  -23.1  24.0 
 508 2456580.581110  -71.2  22.3 
 509 2456580.582875  -60.3  27.5 
 510 2456580.586445  -59.8  17.2 
 511 2456580.588424  -56.5  29.8 
 512 2456580.590693  -19.6  11.0 
 513 2456580.592197  -62.1  25.2 
 514 2456580.593898  -16.4  23.6 
 515 2456580.595796  -64.7  38.3 
 516 2456581.571312  -39.2  26.2 
 517 2456581.573147  -11.0  22.8 
 518 2456581.575484  -70.8  25.8 
 519 2456581.57707   -22.3  24.8 
 520 2456581.578656  -47.1  20.1 
 521 2456581.580154  -13.6  19.3 
 522 2456581.582851  -28.5  23.8 
 523 2456581.584089  -61.4  19.2 
 524 2456582.553963  -35.2  35.0 
 525 2456582.555647  -91.3  31.8 
 526 2456582.557383  -83.4  18.6 
 527 2456582.558778  -45.6  32.3 
 528 2456582.559993  -75.5  20.7 
 529 2456582.561648  -25.0  31.1 
 530 2456582.562927  -40.1  21.2 
 531 2456582.564183  -28.3  24.6 
 532 2456583.557134    2.8  15.1 
 533 2456583.558326  -25.6  22.5 
 534 2456583.559588  -31.1  23.4 
 535 2456583.560843  -21.5  20.8 
 536 2456583.562417  -35.2  24.9 
 537 2456583.563812  -53.7  22.9 
 538 2456583.56505   -31.2  29.7 
 539 2456583.566323    2.1  22.8 
 540 2456584.597722  -18.9  27.8 
 541 2456584.598978  -21.8  29.0 
 542 2456584.600859  -24.3  21.5 
 543 2456584.602902  -46.0  27.3 
 544 2456584.604551   -2.3  28.3 
 545 2456584.606281  -39.0  38.0 
 546 2456584.608879    0.9  28.6 
 547 2456584.611078  -25.7  31.1 
 548 2456585.571265  -40.5  40.2 
 549 2456585.572602  -72.5  33.1 
 550 2456585.573864  -35.6  38.7 
 551 2456585.575576  -60.0  29.7 
 552 2456585.577260  -39.3  37.3 
 553 2456585.578887    1.1  35.8 
 554 2456585.580651  -25.7  29.1 
 555 2456585.582306  -58.0  21.2 
 556 2456586.570536  -42.7  12.9 
 557 2456586.572076  -55.7  36.0 
 558 2456586.573540  -33.3  39.8 
 559 2456586.574952  -69.0  21.1 
 560 2456586.576456  -24.5  31.4 
 561 2456586.577891  -54.3  21.8 
 562 2456586.579396  -73.7  27.0 
 563 2456586.581416  -56.3  33.7 
 564 2456587.583997  -55.0  27.0 
 565 2456587.586126  -72.5  27.8 
 566 2456587.587735  -75.4  21.9 
 567 2456587.589714  -52.8  34.2 
 568 2456587.591097  -36.6  21.8 
 569 2456587.592741  -52.1  29.8 
 570 2456587.5945    -12.4  37.4 
 571 2456587.596572  -24.0  24.6 
 572 2456588.563454  -31.7  32.3 
 573 2456588.565376  -32.9  38.5 
 574 2456588.567198    5.2  29.8 
 575 2456588.570572  -13.7  27.8 
 576 2456588.572817  -24.0  34.1 
 577 2456588.574374   -4.4  51.3 
 578 2456588.576347  -28.2  23.2 
 579 2456588.577678    4.0  21.4 
 580 2456589.570382  -29.7  17.9 
 581 2456589.571973  -36.6  35.5 
 582 2456589.57357   -25.8  23.5 
 583 2456589.57504   -48.3  32.8 
 584 2456589.576464  -93.2  22.9 
 585 2456589.587459   -3.0  25.0 
 586 2456589.589102   16.8  34.1 
 587 2456589.590427  -46.5  50.5 
 588 2456590.577292 -102.4  28.2 
 589 2456590.579561  -81.8  33.4 
 590 2456590.582101  -33.5  20.2 
 591 2456590.601128  -72.4  30.3 
 592 2456590.602957  -80.6  27.5 
 593 2456590.605057  -17.1  36.0 
 594 2456590.60651   -29.8  35.0 
 595 2456591.583375  -36.3  27.2 
 596 2456591.584718  -32.8  47.0 
 597 2456591.587177  -19.1  35.7 
 598 2456591.592374  -32.8  45.0 
 599 2456591.594613  -10.4  24.2 
 600 2456591.596726  -25.5  23.4 
 601 2456591.609786   27.4  29.9 
 602 2456591.611146  -42.6  16.7 
 603 2456592.550676  -61.0  23.2 
 604 2456592.552366  -50.9  36.7 
 605 2456592.553916  -64.4  26.4 
 606 2456593.567008  -34.0  25.1 
 607 2456593.568298  -43.1  21.9 
 608 2456593.569606  -50.2  39.5 
 609 2456605.574072  -15.7  22.5 
 610 2456606.544861  -97.3  19.3 
 611 2456607.554717 -111.3  48.4 
 612 2456608.545957   -5.8  27.5 
 613 2456609.571462  -95.4  48.9 
 614 2456610.545279  -77.1  23.0 
 615 2456611.54218   -67.8  27.8 
 616 2456615.552346   -7.2  21.7 
 617 2456616.546009  -42.4  19.1 
 618 2456617.586465  -76.8  34.6 
 619 2456621.556305  -71.3  28.1 
 620 2456622.551632  -15.7  28.8 
 621 2456624.544934  -27.9  28.1 
 622 2456625.556495  -47.0  27.1 
 623 2456626.550951 -107.9  56.9 
 624 2456629.548993  -63.4  28.9 
 625 2456697.066137  -46.3  14.3 
 626 2456698.065764  -39.0  19.5 
 627 2456699.061492  -86.0  65.2 
 628 2456700.046259    2.2  19.0 
 629 2456701.058377  -32.6  24.6 
 630 2456702.053696   -7.1  30.9 
 631 2456703.053269  -39.9  22.2 
 632 2456704.060852   26.9  24.1 
 633 2456705.063088  -16.6  53.3 
 634 2456706.059237  -11.3  23.4 
 635 2456707.057301  -20.5  36.5 
 636 2456708.060772  -82.3  22.7 
 637 2456709.057623  -78.2  25.2 
 638 2456710.054329  -63.0  34.2 
 639 2456725.044864   -1.0  35.6 
 640 2456727.04548   -59.3  34.1 
 641 2456728.043711  -62.0  30.2 
 642 2456729.03299    -5.6  18.5 
 643 2456730.035817  -52.5  32.3 
 644 2456731.036578  -21.5  30.6 
 645 2456732.035939  -23.5  44.4 
 646 2456734.039604  -54.2  36.6 
 647 2456735.037507  -24.5  43.3 
 648 2456739.033406    5.6  32.1 
 649 2456740.035327  -21.2  19.0 
 650 2456741.033804  -52.8  19.5 
 651 2456742.034001  -57.8  28.9 
 652 2456743.032467  -87.5  34.0 
 653 2456744.026738  -17.5  32.9 
 654 2456745.025621   17.7  32.0 
 655 2456753.024115  -48.3  38.8 
 656 2456754.023966  -35.9  40.2 
 657 2456756.019522  -64.2  39.4 
 658 2456758.008632  -26.6  20.4 
 659 2456759.015977  -61.7  38.9 
 660 2456761.014519  -31.9  15.3 
 661 2456763.014762    5.2  17.8 
 662 2456764.015445  -56.1  24.4 
 663 2456765.001457  -19.1  29.6 
 664 2456768.001438  -50.9  34.4 
 665 2456769.010089  -60.0  22.3 
 666 2456769.995874  -67.5  29.2 
 667 2456771.011504   -9.9  24.2 
 668 2456771.999685  -38.9  19.9 
 669 2456773.001836    9.9  22.3 
 670 2456790.982877 -103.1  22.8 
 671 2456791.994206  -30.1  43.3 
 672 2456792.992205  -44.4  26.1 
 673 2456793.995378  -53.3  19.2 
 674 2456794.995090  -61.4  26.5 
 675 2456795.994824  -29.9  34.5 
 676 2456796.994992 -130.8  26.2 
 677 2456797.97495   -31.1  23.5 
 678 2456798.98782   -38.8  18.8 
 679 2456799.992558    1.8  28.8 
 680 2456800.974957  -37.2  26.2 
 681 2456801.979694  -28.4  33.1 
 682 2456802.97954   -42.8  23.2 
 683 2456803.980057   19.4  32.2 
 684 2456804.981991  -45.3  21.2 
 685 2456811.983602  -74.1  33.6 
 686 2456812.989073  -60.4  23.5 
 687 2456813.991082  -57.6  30.8 
 688 2456814.990226  -52.1  34.8 
 689 2456815.991106  -62.1  25.7 
 690 2456816.989299  -47.6  21.6 
 691 2456817.990849  -97.4  28.4 
 692 2456818.991576   -8.6  27.9 
 693 2456819.978795  -46.2  27.2 
 694 2456821.97565   -62.8  28.0 
 695 2456822.988585  -70.5  28.3 
 696 2456823.989691  -27.8  32.1 
 697 2456825.985915  -19.9  41.3 
 698 2456826.980502  -54.8  25.1 
 699 2456827.989787  -60.3  42.5 
 700 2456828.991994  -10.4  27.4 
 701 2456829.989224  -97.3  35.3 
 702 2456830.987534  -31.7  28.2 
 703 2456831.98243   -72.5  36.9 
 704 2456846.857896    4.6  21.7 
 705 2456852.949811  -17.3  66.2 
 706 2456855.969242   24.2  87.9 
 707 2456857.647602  -34.0  15.7 
 708 2456858.635527  -91.5  48.7 
 709 2456859.633566   22.3  41.6 
 710 2456860.953401   -4.7  62.4 
 711 2456862.726233  -56.0  33.1 
 712 2456863.802116  -13.0  36.4 
 713 2456864.832338  -42.1  31.8 
 714 2456864.853339  -31.0  35.0 
 715 2456902.654905  -27.1  24.3 
 716 2456903.605267   11.1  30.2 
 717 2456906.593240 -104.0  30.4 
 718 2456910.606294  -57.9  30.0 
 719 2456911.609372  -21.2  25.1 
 720 2456912.630139  -52.3  16.7 
 721 2456914.610367  -43.7  25.0 
 722 2456915.678782    1.0  29.4 
 723 2456926.618755   -0.7  29.6 
 724 2456930.578311  -18.1  31.0 
 725 2456931.57525   -62.4  21.6 
 726 2456932.577506   44.5  24.8 
 727 2456933.576759  -36.8  23.7 
 728 2456934.574953  -12.4  23.5 
 729 2456935.583638   -2.5  25.1 
 730 2456936.567788  -37.4  17.7 
 731 2456940.753754  -40.9  34.0 
 732 2456941.577159  -91.8  19.6 
 733 2456942.557049  -65.0  16.1 
 734 2456943.570057  -40.5  26.3 
 735 2456944.557371  -42.4  21.2 
 736 2456945.559911   17.2  27.3 
 737 2456958.566155   -5.9  26.5 
 738 2456959.548715  -32.1  37.4 
 739 2456960.552010  -62.9  18.1 
 740 2456961.561486  -45.0  18.6 
 741 2456962.541726  -40.8  24.9 
 742 2456963.541157  -54.2  19.8 
 743 2456964.617737  -35.7  28.8 
 744 2456965.548496  -56.8  25.8 
 745 2456966.547933   29.8  27.0 
 746 2456967.545501  -82.6  21.3 
 747 2456968.55087   -92.6  21.1 
 748 2456969.544094  -34.8  36.7 
 749 2456970.544163  -55.2  24.0 
 750 2456971.535182  -42.7  19.2 
 751 2456972.544135  -10.4  28.9 
 752 2456973.573493  -16.3  31.0 
 753 2456974.542460   45.5  30.1 
 754 2456975.547427  -34.8  40.7 
 755 2456976.60693   104.4  41.6 
 756 2456977.544360  -45.6  39.0 
 757 2456978.54805    41.8  29.7 
 758 2456986.536022  -92.3  32.9 
 759 2456987.545       5.4  35.8 
 760 2456988.540947  -98.5  29.6 
 761 2456989.56124   -17.1  22.2 
 762 2456990.538092  -29.2  29.3 
 763 2456991.539764   25.7  36.8 
 764 2456992.54451   -52.9  56.3 
 765 2456993.589857   16.4  78.0 
 766 2456996.560328  -80.6  32.1 
 767 2456998.540192  -32.7  38.9 
 768 2457001.541605 -102.8  76.3 
 769 2457002.548244 -102.9  42.9 
 770 2457003.538582    5.5  23.1 
 771 2457064.031359  -38.8  38.0 
 772 2457065.041324  -17.5  29.7 
 773 2457079.055808  -20.7  24.4 
 774 2457080.052390   -6.6  19.4 
 775 2457081.050946   -9.0  31.5 
 776 2457083.053024  -46.9  46.1 
 777 2457087.042939   -7.7  36.2 
 778 2457089.04515   -24.3  26.6 
 779 2457090.048721  -35.3  23.1 
 780 2457092.042451  -33.0  45.7 
 781 2457093.04265    65.9  36.7 
 782 2457095.022347  -19.1  41.6 
 783 2457110.028216  -29.9  21.1 
 784 2457111.028789  -93.5  52.3 
 785 2457114.0243     36.5  32.8 
 786 2457115.023675  -41.5  46.8 
 787 2457116.007963    1.6  30.9 
 788 2457116.987929  -60.6  21.6 
 789 2457118.023058  -31.0  38.3 
 790 2457119.020634  -66.2  22.4 
 791 2457120.019448  -40.0  40.1 
 792 2457120.020426  -23.8  28.0 
 793 2457120.999859  -16.8  31.5 
 794 2457121.999275  -50.6  26.2 
 795 2457123.009016  -11.1  41.4 
 796 2457124.002806  -11.7  32.5 
 797 2457138.000201  -64.8  32.2 
 798 2457139.994993  -51.6  23.3 
 799 2457141.007069  -14.6  25.6 
 800 2457143.005413    8.1  22.6 
 801 2457144.003297  -78.5  27.9 
 802 2457144.987482  -91.2  30.2 
 803 2457145.991934  -41.8  32.3 
 804 2457148.987092   23.6  41.9 
 805 2457150.001219   -3.8  24.6 
 806 2457150.998967  -57.5  26.4 
 807 2457151.998654  -16.1  28.3 
 808 2457152.996824  -35.4  30.5 
 809 2457153.991174  -39.3  31.3 
 810 2457165.99443   -53.4  31.6 
 811 2457166.990319  -47.2  32.1 
 812 2457167.988111  -70.5  41.4 
 813 2457168.992493  -33.5  34.3 
 814 2457169.975579  -74.6  31.8 
 815 2457170.994     -13.6  40.4 
 816 2457171.994423  -64.9  26.1 
 817 2457172.989902  -33.9  28.6 
 818 2457173.983501  -27.2  36.5 
 819 2457174.990941  -29.7  33.5 
 820 2457175.992901  -44.4  30.9 
 821 2457176.987909  -61.8  25.6 
 822 2457177.988993   23.3  31.7 
 823 2457179.981252   54.3  49.8 
 824 2457180.9805    -35.3  37.5 
 825 2457184.989654  -46.6  42.4 
 826 2457185.990854  -41.0  26.3 
 827 2457196.990548  -27.3  31.6 
 828 2457197.986797  -33.0  29.1 
 829 2457205.915889  -25.3  33.8 
 830 2457207.977164   62.8  43.3 
 831 2457210.986584   -6.1  41.8 
 832 2457211.820866   -9.2  22.3 
 833 2457212.801161  -27.4  33.7 
 834 2457225.628265  -46.0  30.9 
 835 2457227.903672   40.2  47.7 
 836 2457228.80219   -44.5  19.6 
 837 2457228.804024  -47.7  28.1 
 838 2457229.796297  -56.5  37.4 
 839 2457235.768838  -32.7  25.8 
 840 2457237.624670  -17.6  43.6 
 841 2457239.635178  -32.8  27.5 
 842 2457263.604319   29.0  28.6 
 843 2457266.812939   -9.9  29.4 
 844 2457271.591012  -14.3  39.3 
 845 2457273.6164    -11.2  24.3 
 846 2457284.630704   -4.1  34.6 
 847 2457285.638368  -38.1  28.3 
 848 2457286.606716   39.5  35.2 
 849 2457289.607101  -88.6  31.9 
 850 2457290.604017   43.0  27.2 
 851 2457290.637042  -26.4  24.7 
 852 2457291.584672  -56.3  34.9 
 853 2457292.581918   29.2  36.1 
 854 2457293.584748  -47.7  33.6 
 855 2457294.573186  -32.3  28.3 
 856 2457295.568713  -56.9  19.0 
 857 2457296.573892   24.3  35.5 
 858 2457297.579429  -48.5  34.3 
 859 2457298.59577   -87.9  30.6 
 860 2457299.756833   -6.0  55.7 
 861 2457303.60947   -44.9  35.7 
 862 2457304.564761   -7.9  22.1 
 863 2457315.578712   16.7  28.6 
 864 2457318.56295   -62.5  21.9 
 865 2457319.554866   -6.5  39.1 
 866 2457320.558108  -24.7  24.3 
 867 2457322.547341  -21.6  23.4 
 868 2457323.545202  -62.8  24.7 
 869 2457327.563451  -37.5  28.3 
 870 2457329.548353  -42.5  22.2 
 871 2457332.540692  -24.5  33.9 
 872 2457345.55944  -124.7  34.2 
 873 2457346.540927  -53.2  27.6 
 874 2457347.541575   33.6  47.7 
 875 2457348.540221  -51.3  34.8 
 876 2457349.549782    7.9  41.3 
 877 2457350.541474  -59.4  21.7 
 878 2457351.567841   -3.9  30.2 
 879 2457354.538449  -22.7  16.4 
 880 2457355.572168  -71.5  45.5 
 881 2457356.541474  -59.8  43.0 
 882 2457357.549228  -34.8  29.7 
 883 2457358.578869  -66.8  36.4 
 884 2457359.542153  -17.8  29.0 
 885 2457360.540871  -85.0  28.0 
 886 2457361.540457  -59.1  28.6 
 887 2457362.544604  -36.4  21.2 
 888 2457363.540951  -76.0  27.9 
 889 2457364.54415   -22.7  21.8 
 890 2457365.54801   -51.5  29.7 
 891 2457467.035140  -51.7  38.1 
 892 2457468.038866   31.6  37.5 
 893 2457469.035416  -65.3  26.1 
 894 2457470.028876  -10.9  43.4 
 895 2457471.033534  -47.2  29.7 
 896 2457472.035195  -28.7  34.0 
 897 2457473.031514  -19.8  28.1 
 898 2457474.034645  -18.4  30.4 
 899 2457475.032168   15.1  38.0 
 900 2457476.021369  -48.0  52.2 
 901 2457480.025104  -44.9  43.4 
 902 2457492.013103  -23.3  24.9 
 903 2457493.015458  -16.1  19.9 
 904 2457494.010846  -17.0  28.3 
 905 2457495.01224   -12.1  25.5 
 906 2457496.013508    6.2  19.0 
 907 2457497.010648  -62.4  30.8 
 908 2457498.015214  -29.1  32.1 
 909 2457499.019675  -28.6  32.3 
 910 2457500.017764   -0.7  21.8 
 911 2457501.020899  -26.2  23.5 
 912 2457502.01816   -28.8  22.2 
 913 2457503.016787  -33.7  22.6 
 914 2457504.017578   21.2  21.1 
 915 2457506.0052    -41.3  41.6 
 916 2457507.003374    5.9  26.5 
 917 2457508.004076  -40.3  29.9 
 918 2457509.00214   -49.7  27.9 
 919 2457511.002126  -34.8  32.7 
 920 2457511.994453  -52.9  29.7 
 921 2457513.005682  -41.6  34.7 
 922 2457514.005109  -16.1  35.0 
 923 2457522.998259   -3.5  27.6 
 924 2457523.989499  -18.7  24.4 
 925 2457524.989003  -37.4  32.5 
 926 2457526.992441  -31.5  25.5 
 927 2457527.989356  -53.2  19.1 
 928 2457528.982081   -7.5  22.3 
 929 2457529.976628  -37.3  31.0 
 930 2457530.977887  -28.4  28.6 
 931 2457531.983053  -74.4  43.3 
 932 2457532.981192    0.9  25.2 
 933 2457533.986628    9.5  28.9 
 934 2457534.978001  -40.2  29.7 
 935 2457535.982273    7.9  18.1 
 936 2457536.978199  -36.1  31.5 
 937 2457537.985381  -52.0  36.3 
 938 2457539.984429   51.7  26.4 
 939 2457550.996110  -28.6  38.2 
 940 2457552.000133    9.7  24.0 
 941 2457552.991552   -9.5  26.7 
 942 2457553.990898   -5.2  25.9 
 943 2457554.98661   -13.1  32.2 
 944 2457555.989161    8.3  29.5 
 945 2457556.985681  -72.0  31.1 
 946 2457557.98525   -44.6  37.7 
 947 2457558.987145  -54.9  61.7 
 948 2457559.987621   29.0  28.8 
 949 2457560.978536    0.0  31.3 
 950 2457561.8203    -39.4  39.1 
 951 2457563.84851   -70.5  30.4 
 952 2457564.893248  -20.7  26.2 
 953 2457581.71449    19.5  24.0 
 954 2457582.735973  -53.1  28.8 
 955 2457583.951979  -24.3  32.1 
 956 2457584.872292  -63.6  30.1 
 957 2457585.807078  -30.1  34.4 
 958 2457592.677554  -79.4  29.2 
 959 2457593.714462  -21.7  22.4 
 960 2457594.714223  -26.5  50.8 
 961 2457595.817853  -99.1  23.0 
 962 2457598.678497  -15.3  34.4 
 963 2457640.592052  -86.8  39.0 
 964 2457641.597751  -20.2  36.8 
 965 2457642.712611  -16.5  44.5 
 966 2457643.609969  -81.8  38.8 
 967 2457644.648878  -31.8  36.8 
 968 2457645.70271   -29.5  21.9 
 969 2457646.608972  -60.2  19.8 
 970 2457647.581644  -11.4  39.5 
 971 2457648.582816  -75.6  33.3 
 972 2457649.598321  -55.9  25.9 
 973 2457650.605301  -71.2  46.7 
 974 2457652.618649  -61.2  25.5 
 975 2457653.584525  -32.5  27.9 
 976 2457654.589543   -8.1  30.7 
 977 2457656.586749  -88.2  30.3 
 978 2457657.603549   30.9  27.4 
 979 2457667.576029   -3.0  25.4 
 980 2457669.596877  -18.7  29.1 
 981 2457670.569672  -25.5  28.3 
 982 2457671.563451    3.7  24.1 
 983 2457672.564723  -45.2  26.4 
 984 2457673.572916  -10.8  36.3 
 985 2457674.582915  -16.0  25.4 
 986 2457675.56479    -8.2  31.1 
 987 2457676.594922   25.8  43.0 
 988 2457677.586287   -2.3  37.6 
 989 2457678.561224   -2.8  38.9 
 990 2457679.590563   10.6  21.2 
 991 2457680.556982   16.6  61.4 
 992 2457682.5581    -53.1  30.2 
 993 2457683.556723  -73.0  30.4 
 994 2457684.592815 -103.1  29.5 
 995 2457685.577585  -53.5  30.7 
 996 2457696.550963  -31.5  32.4 
 997 2457697.565301  -76.2  27.0 
 998 2457698.557315   38.9  25.4 
 999 2457699.550127  -81.6  32.7 
1000 2457700.542714  -41.3  27.5 
1001 2457702.565763  -65.5  57.2 
1002 2457703.56029     6.9  58.4 
1003 2457704.564319  -29.9  49.2 
1004 2457705.544171  -71.5  38.8 
1005 2457706.548033  -18.9  28.1 
1006 2457707.568232  -11.9  40.0 
1007 2457708.565099  -38.2  40.6 
1008 2457709.592961    8.7  31.0 
1009 2457711.55009     8.0  34.9 
1010 2457711.550721   20.3  99.8 
1011 2457711.551502  -11.3  19.8 
1012 2457712.543788  -17.7  27.2 
1013 2457715.541117   34.2  29.8 
1014 2457729.536673  -52.5  62.6 
1015 2457734.536598   -0.1  32.1 
1016 2457737.561183  -65.4  36.3 
1017 2457738.559776  118.0  83.6 
1018 2457740.551006   19.2  45.7 
1019 2457742.535369  -16.6  52.5 
1020 2457785.066522   32.7  52.9 
1021 2457786.071254   -8.2  44.3 
1022 2457787.064262  -30.2  32.8 
1023 2457788.067884  -53.7  25.7 
1024 2457789.069447  -38.7  31.9 
1025 2457790.057978  -83.9  32.2 
1026 2457792.049035   53.8  25.8 
1027 2457793.053691    2.9  52.2 
1028 2457794.05315    70.9  87.9 
1029 2457795.047964  -15.7  26.7 
1030 2457796.046452   -5.6  47.0 
1031 2457802.036004    3.2  25.5 
1032 2457806.051023   34.0  26.8 
1033 2457807.045138  -46.4  29.7 
1034 2457808.041620  -24.8  24.9 
1035 2457809.052125   10.8  23.2 
1036 2457817.048421  -45.2  29.1 
1037 2457819.046847  -15.2  27.6 
1038 2457820.046569  -28.5  30.9 
1039 2457821.047363  -47.6  25.2 
1040 2457822.046144  -59.5  27.8 
1041 2457823.035595  -21.3  41.3 
1042 2457825.034778   17.0  28.5 
1043 2457826.023096    0.1  26.0 
1044 2457827.033186  -52.4  27.2 
1045 2457831.026101  -63.3  26.5 
1046 2457832.023807  -35.6  40.3 
1047 2457833.028529   30.6  26.4 
1048 2457834.021884  -31.8  26.9 
1049 2457835.025269   -0.2  32.1 
1050 2457837.024232  -36.3  33.3 
1051 2457848.020122  -11.2  30.9 
1052 2457849.018531  -44.3  30.5 
1053 2457850.008213    4.3  27.1 
1054 2457851.018486   13.3  44.2 
1055 2457852.014227  -24.0  22.6 
1056 2457853.011091   14.6  40.5 
1057 2457854.005935  -19.2  25.9 
1058 2457855.007822   27.3  43.7 
1059 2457856.007562  -22.1  19.7 
1060 2457857.011776   -8.4  25.3 
1061 2457858.004356  -17.0  22.3 
1062 2457859.012389   -2.9  28.1 
1063 2457860.020729  -33.2  29.8 
1064 2457861.006092  -22.4  29.0 
1065 2457862.004425  -51.2  19.8 
1066 2457863.00755   -13.1  16.7 
1067 2457864.005188  -43.5  26.7 
1068 2457864.996118  -84.9  23.4 
1069 2457865.998461    5.0  30.6 
1070 2457868.004627  -14.9  22.0 
1071 2457875.998086  -28.7  27.5 
1072 2457876.995368  -51.1  17.6 
1073 2457877.999009  -35.7  18.8 
1074 2457878.997551    1.8  38.1 
1075 2457879.992886   31.2  32.3 
1076 2457880.998129   -6.3  25.2 
1077 2457883.989977  -10.2  39.4 
1078 2457884.988587   -2.5  24.6 
1079 2457886.985392  -58.8  36.6 
1080 2457887.990279  -14.4  26.1 
1081 2457888.992775  -91.8  34.7 
1082 2457890.986533  -51.7  22.7 
1083 2457900.811032  -32.9  31.7 
1084 2457901.99388   -30.4  26.8 
1085 2457902.997647  -55.3  39.6 
1086 2457903.993057  -61.3  35.6 
1087 2457904.720282  -73.3  49.1 
1088 2457904.730079   -6.9  48.7 
1089 2457904.733696  -40.1  32.5 
1090 2457904.738859   11.1  37.4 
1091 2457904.743315   36.8  61.7 
1092 2457904.747754   36.4  24.0 
1093 2457904.752522  -10.5  50.8 
1094 2457904.75662    35.5  28.7 
1095 2457904.762245    0.5  36.0 
1096 2457904.769305   21.6  52.1 
1097 2457904.776464   22.7  39.4 
1098 2457904.947435  -41.9  37.4 
1099 2457905.86235   -52.3  59.1 
1100 2457906.985979  -44.7  37.2 
1101 2457907.987023 -125.6  22.8 
1102 2457908.982609    0.5  28.8 
1103 2457909.985162  -34.5  28.0 
1104 2457910.966539  -30.5  32.1 
1105 2457912.973158  -19.7  42.1 
1106 2457913.995293  -52.4  24.9 
1107 2457914.97981    -9.6  33.0 
1108 2457915.977509    2.6  40.3 
1109 2457916.974722  -29.2  29.6 
1110 2457917.98062   -91.1  27.4 
1111 2457918.985991   41.2  40.8 
1112 2457919.957836   29.3  44.2 
1113 2457920.970029   -5.6  24.5 
1114 2457931.811079    2.6  30.6 
1115 2457932.993773  -80.3  31.1 
1116 2457933.986199   20.9  31.7 
1117 2457934.988606  -73.2  49.6 
1118 2457935.851927   54.7  41.9 
1119 2457936.741039   57.7  41.7 
1120 2457937.898873  -16.3  30.2 
1121 2457938.903193  -86.3  40.9 
1122 2457939.905145  -24.1  31.4 
1123 2457940.753659   25.6  33.7 
1124 2457941.815280  -16.2  44.3 
1125 2457942.685286  -69.1  50.3 
1126 2457944.816648   12.5  34.6 
1127 2457960.685595  -88.4  41.8 
1128 2457961.704532    8.5  55.4 
1129 2457965.791304   16.1  30.6 
1130 2457990.744766  -50.9  34.8 
1131 2457993.715836  -70.0  28.1 
1132 2457999.652073   18.2  41.8 
1133 2458001.699886  -38.6  36.3 
1134 2458002.598126 -113.3  43.8 
1135 2458003.621048  -37.0  20.8 
1136 2458004.604457  -10.9  26.6 
1137 2458006.60758   -51.1  37.9 
1138 2458007.595982  -27.4  29.3 
1139 2458008.596988   -1.1  43.6 
1140 2458009.599619  -53.4  31.2 
1141 2458019.616589  -33.0  21.4 
1142 2458020.581302  -45.7  17.5 
1143 2458021.582761  -46.4  25.7 
1144 2458021.58746  -139.0  28.6 
1145 2458022.578369  -47.2  21.5 
1146 2458023.572901  -74.8  20.0 
1147 2458024.56429   -16.9  23.9 
1148 2458025.579799  -57.7  23.9 
1149 2458026.578259  -45.1  23.8 
1150 2458027.576471  -88.8  24.0 
1151 2458028.571204  -42.6  41.3 
1152 2458029.579444  -19.7  14.7 
1153 2458030.574085  -30.4  30.2 
1154 2458031.634793  -36.1  73.9 
1155 2458032.585466    3.1  45.5 
1156 2458033.58252   -23.6  36.8 
1157 2458034.573416  -26.2  29.2 
1158 2458035.57106  -102.6  39.7 
1159 2458036.598373  -92.5  36.1 
1160 2458037.600467  -59.9  41.0 
1161 2458038.579935  -32.5  32.2 
1162 2458039.597989  -50.1  16.7 
1163 2458040.571508    6.8  35.5 
1164 2458041.569337  -11.7  27.2 
1165 2458042.564904  -64.1  33.5 
1166 2458050.547788  -39.3  20.1 
1167 2458051.560983   23.9  27.8 
1168 2458052.555677  -26.5  20.2 
1169 2458053.565945  -49.1  20.3 
1170 2458054.564025  -72.6  25.0 
1171 2458055.55769   -61.0  29.6 
1172 2458056.548492 -102.9  28.2 
1173 2458058.66671   -67.8  34.9 
1174 2458059.561226    8.1  20.1 
1175 2458060.54954   -83.8  20.4 
1176 2458063.547735   -2.1  43.4 
1177 2458064.551143  -60.3  23.0 
1178 2458066.548128   -2.3  39.6 
1179 2458067.552405  -48.9  17.3 
1180 2458068.53692    11.7  46.1 
1181 2458069.538432  -59.5  33.2 
1182 2458070.552316   -8.7  34.3 
1183 2458071.551132  -79.5  31.3 
1184 2458079.57839   -76.5  29.9 
1185 2458080.544787   15.2  34.9 
1186 2458081.540634 -104.6  26.1 
1187 2458082.544525   -7.0  39.2 
1188 2458083.541629  -16.9  27.3 
1189 2458084.542999  -32.9  24.7 
1190 2458085.549189  -36.7  33.7 
1191 2458095.546921  -21.9  33.3 
1192 2458096.542216  -72.9  20.5 
1193 2458097.53139    20.9  21.7 
1194 2458168.047585   45.9  59.5 
1195 2458173.058491  -59.2  24.9 
1196 2458175.012653  -10.1  38.4 
1197 2458176.048126  -57.8  28.3 
1198 2458181.050227  -14.2  36.5 
1199 2458182.028119  -23.7  31.6 
1200 2458185.047843  -54.0  33.6 
1201 2458187.044917  -62.4  24.9 
1202 2458188.032296  -54.2  23.9 
1203 2458199.976175  -24.0 143.7 
1204 2458202.024804  -16.3  24.8 
1205 2458203.034701  -35.5  30.8 
1206 2458205.018849  -36.2  47.7 
1207 2458206.029654  -46.0  22.8 
1208 2458207.028393   12.3  34.5 
1209 2458208.029406  -30.5  29.7 
1210 2458209.0126      9.9  27.9 
1211 2458211.024141  -21.8  35.3 
1212 2458212.026486  -71.9  38.0 
1213 2458213.022152  -58.0  33.5 
1214 2458214.015335  -38.1  31.6 
1215 2458217.012837  -70.6  27.0 
1216 2458217.980012   28.2  40.3 
1217 2458219.016345  -71.6  32.1 
1218 2458227.004303    9.2  51.9 
1219 2458227.986425   13.4  26.9 
1220 2458228.95765    49.2  32.5 
1221 2458229.995764  -37.6  29.3 
1222 2458231.010399  -37.0  31.5 
1223 2458232.002863  -62.3  31.6 
1224 2458232.970204  -29.9  32.2 
1225 2458234.005817  -12.0  48.9 
1226 2458234.9902    -27.6  25.2 
1227 2458236.996741  -25.7  26.3 
1228 2458237.995655    2.1  36.0 
1229 2458238.994882   -8.9  22.4 
1230 2458239.996395  -59.6  24.5 
1231 2458241.997712  -65.8  24.7 
1232 2458243.997760  -32.4  26.9 
1233 2458244.994739   35.9  27.7 
1234 2458245.990144  -13.6  39.1 
1235 2458246.990496  -41.1  23.2 
1236 2458255.984776  -27.8  18.6 
1237 2458256.988232  -18.4  22.1 
1238 2458257.987827  -51.5  32.6 
1239 2458258.989041  -17.1  15.8 
1240 2458259.97426    38.1  38.1 
1241 2458260.980497   -9.3  25.7 
1242 2458261.992532  -56.0  23.0 
1243 2458262.995168  -24.4  15.7 
1244 2458263.983312  -35.1  29.0 
1245 2458265.986417    4.9  28.5 
1246 2458266.985538  -46.9  37.6 
1247 2458267.987251  -51.3  17.5 
1248 2458268.983674  -91.5  20.5 
1249 2458269.983389   -9.5  17.5 
1250 2458270.970256  -60.6  27.4 
1251 2458271.98894   -15.7  26.6 
1252 2458272.981113  -36.4  18.8 
1253 2458273.979489    5.9  17.1 
1254 2458274.986     -14.3  22.0 
1255 2458275.985133  -21.8  32.9 
1256 2458276.97787   -46.0  17.1 
1257 2458278.973626  -35.7  27.7 
1258 2458279.974156  -82.5  29.6 
1259 2458280.976358  -17.8  17.6 
1260 2458281.978849  -67.7  27.6 
1261 2458289.980645 -107.7  44.9 
1262 2458290.986335  -27.8  30.9 
1263 2458291.982441   -0.6  23.0 
1264 2458292.986949  -12.1  27.0 
1265 2458293.988297   -2.1  22.3 
1266 2458294.984707  -24.7  24.1 
1267 2458295.729563  -37.1  24.3 
1268 2458296.736898   48.4  36.1 
1269 2458298.982539   -0.1  45.8 
1270 2458299.987187   -3.7  31.1 
1271 2458300.9767     20.7  37.8 
1272 2458301.96263   -63.1  24.8 
1273 2458302.984139   25.7  35.1 
1274 2458304.984155 -149.2  59.9 
1275 2458304.986378  -11.0 117.9 
1276 2458306.989927   30.6  61.3 
1277 2458307.97951   -31.8  32.6 
1278 2458308.98709   -57.2  43.5 
1279 2458318.646103  -23.4  11.0 
1280 2458319.699692  -76.0  23.2 
1281 2458321.752576  -23.8  32.7 
1282 2458322.894547  -66.9  27.0 
1283 2458323.720156  -49.2  27.7 
1284 2458324.753788  -55.6  26.5 
1285 2458326.650312  -62.0  25.4 
1286 2458331.729133  -84.4  34.7 
1287 2458359.633232  -34.5  30.1 
1288 2458359.665383  -80.5  50.4 
1289 2458363.591481  -61.7  26.1 
1290 2458375.604291  -16.8  20.6 
1291 2458376.602402   -4.6  19.3 
1292 2458377.604818  -17.9  23.0 
1293 2458378.600394  -24.9  26.3 
1294 2458379.591809  -42.3  29.4 
1295 2458382.599991 -126.7  25.3 
1296 2458383.599847  -45.4  23.5 
1297 2458384.607805 -146.3  25.8 
1298 2458385.609513  -44.5  32.0 
1299 2458386.600874  -49.0  34.2 
1300 2458387.573202   16.1  14.4 
1301 2458388.593213  -47.3  32.1 
1302 2458389.594625  -16.6  34.4 
1303 2458390.594880  -50.4  19.3 
1304 2458391.632297  -33.5  34.0 
1305 2458395.606798  -43.1  26.7 
1306 2458396.5668    -88.9  21.8 
1307 2458397.587579  -31.7  25.7 
1308 2458398.580229   16.4  25.2 
1309 2458400.574979    1.1  21.0 
1310 2458409.557104  -34.3  24.0 
1311 2458410.563753  -18.6  19.4 
1312 2458411.557752  -49.4  27.9 
1313 2458412.560958   -9.8  24.9 
1314 2458413.629236  -31.0  19.1 
1315 2458414.564263  -42.2  24.9 
1316 2458415.609337  -43.2  21.1 
1317 2458416.550556  -31.7  30.5 
1318 2458417.562287  -58.0  19.4 
1319 2458418.593484  -22.5  35.3 
1320 2458419.572011  -80.7  24.1 
1321 2458420.558542  -31.5  27.0 
1322 2458421.578907  -11.2  25.4 
1323 2458423.569075  -26.6  41.8 
1324 2458425.560795  -29.0  24.5 
1325 2458426.563501  -17.3  26.1 
1326 2458427.54622   -35.2  37.8 
1327 2458428.578746  -94.1  28.8 
1328 2458429.561831  -36.0  22.6 
1329 2458430.561367  -83.3  22.9 
1330 2458438.578572  -86.4  23.1 
1331 2458439.536268  -24.8  28.5 
1332 2458440.543784  -70.4  25.2 
1333 2458441.551514  -81.0  23.4 
1334 2458442.552127  -51.7  20.4 
1335 2458443.541305  -35.9  24.4 
1336 2458444.590454   32.0  60.5 
1337 2458446.559902  -19.0  48.7 
1338 2458447.533673 -110.3  43.7 
1339 2458448.528114  -25.5  29.5 
1340 2458449.561381  -36.7  39.0 
1341 2458450.554128  -43.8  21.1 
1342 2458456.562199  -22.0  24.3 
1343 2458528.054702    7.2  25.3 
1344 2458531.053116  -60.5  32.0 
1345 2458532.059976  -63.9  28.3 
1346 2458533.055049   -1.2  29.4 
1347 2458535.055376  -51.8  29.0 
1348 2458543.051283  -12.2  34.6 
1349 2458544.051478   15.4  35.7 
1350 2458546.050196  -41.0  28.0 
1351 2458547.048071  -66.5  32.9 
1352 2458548.03535    36.2  65.2 
1353 2458549.049546  -46.5  94.1 
1354 2458552.035248  -23.8  32.1 
1355 2458566.030015  -44.8  29.3 
1356 2458567.032966  -46.8  33.1 
1357 2458568.032439  -79.8  26.6 
1358 2458569.020876 -120.2  43.1 
1359 2458570.028764  -60.6  31.7 
1360 2458571.032792  -48.0  25.1 
1361 2458572.024766  -81.8  27.8 
1362 2458573.020755  -42.5  22.2 
1363 2458574.023077  -47.7  34.2 
1364 2458575.016665  -70.8  59.7 
1365 2458575.0192    -35.1  28.9 
1366 2458576.027152  -59.1  24.5 
1367 2458577.022309  -82.9  29.2 
1368 2458578.018114  -32.6  26.4 
1369 2458587.008634  -49.2  30.6 
1370 2458588.01412   -75.9  28.2 
1371 2458588.965108 -157.2  97.1 
1372 2458589.007974  -16.4  25.2 
1373 2458590.01467   -34.1  30.0 
1374 2458592.006556   -6.2  24.7 
1375 2458593.010601  -49.1  36.7 
1376 2458594.001439   -3.2  21.1 
1377 2458595.006073  -84.7  30.6 
1378 2458597.002969  -76.3  43.2 
1379 2458597.004173  -49.8  29.4 
1380 2458598.006035   -3.3  23.0 
1381 2458599.002676  -21.4  29.0 
1382 2458600.003293   -9.6  20.8 
1383 2458600.999628  -31.9  20.8 
1384 2458602.002611    6.9  25.0 
1385 2458603.996841  -11.5  50.5 
1386 2458604.991872  -86.4  37.5 
1387 2458605.994675  -60.7  23.9 
1388 2458606.994265  -31.4  22.7 
1389 2458607.995991    1.9  19.9 
1390 2458608.999059  -59.0  17.8 
1391 2458609.994175  -80.1  21.2 
1392 2458617.994035  -22.8  22.9 
1393 2458618.994738  -11.9  31.2 
1394 2458619.996169  -66.8  21.4 
1395 2458620.986893  -60.6  19.8 
1396 2458621.988659  -43.1  31.9 
1397 2458622.984741   -3.4  21.9 
1398 2458623.973351  -69.5  29.5 
1399 2458624.979242   26.3  22.8 
1400 2458625.986926  -86.9  39.6 
1401 2458627.982569  -33.5  30.2 
1402 2458628.980806  -10.2  24.3 
1403 2458629.980415  -40.3  23.5 
1404 2458630.986313   -3.3  30.6 
1405 2458631.983982  -30.5  22.4 
1406 2458632.986343  -62.8  20.8 
1407 2458633.976279  -36.1  30.2 
1408 2458634.980925  -49.6  23.6 
1409 2458635.981548  -45.5  33.6 
1410 2458636.98551   -78.5  27.1 
1411 2458637.982914  -34.1  22.7 
1412 2458638.982297  -65.2  30.6 
1413 2458646.982249  -31.7  18.7 
1414 2458647.853642  -19.0  24.1 
1415 2458648.982396  -45.9  25.8 
1416 2458649.985261  -27.9  26.0 
1417 2458650.984062  -60.3  22.8 
1418 2458651.983274  -53.4  33.4 
1419 2458652.765647  -74.3  44.1 
1420 2458653.802549 -113.9  22.6 
1421 2458654.98903   -49.3  28.0 
1422 2458655.983290  -21.2  22.8 
1423 2458656.980276  -34.5  28.0 
1424 2458657.986057  -48.9  34.9 
1425 2458658.976068  -60.4  44.5 
1426 2458659.986674  -30.3  24.7 
1427 2458660.993402   -7.6  32.8 
1428 2458661.994846    9.4  60.4 
1429 2458662.990861  -51.2  41.0 
1430 2458665.787285  -19.7  40.0 
1431 2458666.92545   -20.0  29.9 
1432 2458674.989105  -41.1  27.7 
1433 2458675.84956   -59.5  27.5 
1434 2458677.834287  -18.2  16.0 
1435 2458680.70867   -13.5  25.2 
1436 2458681.650822  -39.8  29.9 
1437 2458682.901918  -24.7  26.2 
1438 2458684.801976 -100.2  15.2 
1439 2458685.832406  -22.6  35.8 
1440 2458689.797324  -49.5  20.4 
1441 2458691.640799  -45.1  25.0 
1442 2458693.668112 -104.3  16.0 
1443 2458729.710421  -53.6  29.2 
1444 2458730.607649   -7.1  30.5 
1445 2458731.725725    0.8  25.7 
1446 2458732.745499  -21.8  41.3 
1447 2458732.767454  -74.6  81.0 
1448 2458736.598699    3.0  43.3 
1449 2458738.599217   34.6  47.8 
1450 2458739.604747  -13.1  34.8 
1451 2458740.612824  -14.7  32.7 
1452 2458742.60121   -36.1  23.7 
1453 2458744.581748  -31.1  38.6 
1454 2458745.623404 -100.1  35.5 
1455 2458746.645054   31.8  35.3 
1456 2458747.618176   13.2  23.7 
1457 2458751.649255   24.2  48.8 
1458 2458758.617757  -23.3  30.7 
1459 2458759.582122   -7.9  29.0 
1460 2458761.583104  -32.6  32.7 
1461 2458762.568452  -36.9  28.4 
1462 2458763.566449  -34.8  37.3 
1463 2458764.566847  -62.7  41.0 
1464 2458765.563247  -69.1  27.5 
1465 2458766.560561  -50.8  23.5 
1466 2458767.571648   30.8  29.4 
1467 2458768.568603 -161.4  29.1 
1468 2458768.660717 -128.5  58.0 
1469 2458769.593914  -15.8  23.4 
1470 2458770.570558  -60.7  23.5 
1471 2458771.564730  -51.7  22.7 
1472 2458772.563694  -23.5  31.2 
1473 2458773.570875  -49.5  25.7 
1474 2458774.56566   -26.6  30.0 
1475 2458775.57989   -95.1  30.9 
1476 2458776.562564   -9.8  24.3 
1477 2458777.62641   -56.6  31.1 
1478 2458778.598998  -30.4  25.6 
1522 2458779.522579 -113.3  88.6 
1479 2458779.547705  -90.1  22.0 
1523 2458780.525525   14.4  56.6 
1480 2458780.547543   -1.7  31.8 
1481 2458782.552991  -10.8  23.8 
1482 2458783.543461  -59.8  32.0 
1483 2458784.53855    32.7  23.2 
1484 2458785.561317 -112.7  26.7 
1485 2458786.556718  -57.7  33.6 
1486 2458787.557079  -17.4  24.1 
1487 2458788.559212   -2.1  30.0 
1488 2458789.545853  -78.7  46.1 
1489 2458791.546363  -44.7  41.2 
1490 2458792.550193    0.1  22.2 
1491 2458793.55581   -12.6  21.4 
1492 2458794.554565  -84.7  39.3 
1493 2458795.532499 -103.6  30.8 
1494 2458796.568985  -44.4  42.2 
1495 2458800.543162  -15.7  31.0 
1496 2458818.545151   15.4 134.6 
1497 2458819.523278   -2.7  42.6 
1498 2458820.531647  -24.7  43.9 
1499 2458821.535405  102.3  73.3 
1500 2458823.526969  -35.7  33.5 
1501 2458824.531319  -56.9  81.1 
1502 2458825.569691  -18.9  33.4 
1503 2458828.546251   17.1  23.7 
1504 2458829.545263  -47.3  42.5 
1505 2458830.541285   59.9  37.5 
1506 2458831.544604  -72.2  31.7 
1507 2458832.539875  -60.9  32.7 
1508 2458833.556593  -54.0  32.7 
1509 2458834.543451  -61.0  26.7 
1510 2458836.525306   40.8  43.7 
1511 2458837.536003  -36.9  35.8 
1512 2458909.049175   11.8  32.4 
1513 2458911.049889    8.1  36.2 
1514 2458913.050739   -3.1  33.6 
1515 2458914.040275  -32.2  31.5 
1516 2458915.036861   41.2  71.3 
1517 2458916.048726   15.2  27.7 
1518 2458918.044677    7.3  30.7 
1519 2458924.013373    2.7  65.4 
1520 2458925.041375  -47.3  46.6 
1521 2458927.035237  -49.0  36.3 


==> vega_response.txt <==
Dear Editor,

We thank the referee for their report. Our revised manuscript includes
changes taking these suggestions into consideration, and we include
our responses inline below. Changes to the text are emphasized
with bold font. 

Best, 
Spencer Hurt


> Referee Report
> Reviewer's Comments:
>
> This article presents a very interesting one decade long
> radial-velocity monitoring of Vega. It is complementary to previous
> high-cadence but only week-long quasi-continuous monitorings of this
> star which already established unambiguously the existence of a
> starspotted surface on Vega, rotationally modulating the spectral line profiles.

> The authors attempt to push limits further in the search for the
> presence of planets around Vega. Many different and interesting
> approaches are applied to their data set and interesting modeling
> efforts are presented. A potential detection of a candidate vegan
> exoplanet with a 2.43d period is proposed. Particularly interesting is
> the modeling of the radial velocities with a Gaussian process
> estimating the characteristic spot evolution time scale. The authors
> have a very honest approach to their findings. This is important,
> since many of these findings are only weakly ascertained due to
> intrinsic limitations of the data set (in density and
> sampling). Still, I want to suggest to have a closer look to the data
> quality and corresponding results of previously published work (see
> detailed comments).

> I consider this work as very interesting and original. Even if most
> findings are only weakly ascertained (which is btw very difficult in
> this case), the article provides lot of value due to the multiplicity
> of the approaches. The article is overall well presented, but some
> parts could deserve some shortening. Some precisions are required to
> make it homogeneous and fully accessible to the reader. I therefore
> recommend the article for publication after revisions. I would like to
> see it again after revisions have been done.
>
> Detailed comments
>
> Abstract
>
> Line 2 (L2). “A signal with a periodicity...implying the
> presence...”. This reads as if the author’s work implies the presence
> of surface features on Vega, which is not the case. Surface features
> were already unambiguously detected in the work by Böhm et al
> (2015). It would therefore be better to rephrase this sentence
> differently and unambiguously.

We rephrase this sentence to say "confirming" instead of "implying,"
reinforcing the fact that surface features have been detected in
previous work.

> L4. “The timescale of evolution...”. I’m not quite convinced about
> this conclusion. It would be better to say “the timescale of
> evolution, if ascertained, could indicate”, or similar.

We change the wording to "can provide insight," and we are careful to
acknowledge the limits of our analysis, utilizing language such as
"using a quasi-periodic kernel suggests" and acknowledging that we
cannot rule out longer timescales.


> Introduction
>
> 1st paragraph, Line 6 (P1L6). “and reduced spectral information
> content”. I don’t think so, the fact that there are lesser spectral
> lines does not imply that they have less information. What you
> probably want to say is that the multiplexing factor and therefore the
> achievable S/N in CCFs, averaged line profiles etc is lower...

We have reworded this line to clarify that we are referring to "RV
information content" and added Beatty & Gaudi (2015) as a citation.

> P2L11. “spin-orbit misalignment is often observed”. It would be
> interesting to know what “often” means....

Out of a sample of 8 hot stars and 11 cool stars, Winn et al. (2010) 
find significant misalignment in 75% of the orbits around hot stars 
versus 18% for cool stars. With spin-orbit angle measurements for 53 
planets, Albrecht et al. (2012) find that the initial orbits of hot 
Jupiters likely fall along an isotropic distribution of inclinations. 
We have noted that the sample is consistent with isotropically 
distributed spin-orbit angles.

> Table 1. Teff. No, Teff of Vega is definitely not 9660+/-90 K. Takeda,
> Y., Kawanomoto, S., & Ohishi, N. 2008, ApJ, 678, 446 have shown in
> very detailed modeling of the untypical spectral profiles in Vega’s
> spectrum that while at the pole the temperature is close to 9900K, the
> effective temperature at the equator is about 1000K less!

The 9660+/-90 K figure is the apparent effective temperature found by
Monnier et al. (2012). We have updated Table 1 to clarify this and
include the effective temperatures at the pole and equator.

> P4-6. A bit lengthy, too many details, could be shortened in my
> opinion.

We acknowledge that this is a lengthy section, but Vega is unique as a
well-studied star and this content is important towards establishing
the narrative of our paper; we feel that the literature for Vega is
complex and this context would be helpful for the
reader. Particularly, it emphasizes the presence of structures in the
disk consistent with (a wide array of) planetary systems, and
highlights the importance of placing limits on potential planets in
the inner 15 au of the star, a major focus of our work.

> P8. The results by Böhm et al (2015) were also a Nature research
> highlight, 2015, Nature, 521, 262. Close to 2600 high resolution
> spectra were obtained in quasi- continuous observation with the
> velocimeter SOPHIE at OHP, France. This instrument shows an intrinsic
> velocity stabilization of better than 2m/s. S/N were around 800-900
> per resolved element. It is by far the best known data set on
> high-resolution velocimetry of Vega I’m aware of. “Böhm et al 2015
> achieved precision on the order of 20 m/s” is not correct.

As far as we can tell, Bohm et al. (2015) did not publish their radial
velocities, and do not show error bars on individual measurements in
their figures, meaning we can only make crude estimates. While SOPHIE
is a stable instrument, the bottom panel of Figure 4 in Bohm et
al. (2015) shows that there is scatter in the radial velocities much
greater than 2 m/s. Looking at small regions where the fitted line is
relatively constant, the radial velocities typically span more than 20
m/s (and much more than that for their RVs derived from the lower
bisector range). While it is possible that the internal uncertainties
were near 2 m/s and the scatter is dominated by non-periodic stellar
noise, we cannot make that assessment given the data available. We
also agree that the actual precision must be somewhat better than 20
m/s to produce the plotted RVs. To more precisely relay that we
refer to the RV scatter and not the internal precision of their RVs,
we revise the text to read "velocities from Bohm et al. 2015 display
scatter on the order of only 10 m/s."


> Observations
>
> Are there any studies concerning TRES and it’s vrad precision below
> the 10-15m/s level? It would be interesting to know, since eventually
> you propose a planet detection with a period of 2.5d and a
> semi-amplitude of 6m/s. What I mean is that any instrumental
> hysteresis (temperature stabilization, gas pressure of the optical
> bench,...) could introduce some long-term periodic variations in
> radial velocity easily confounded with astronomical origins. That’s a
> main reason for stabilizing spectrographs in velocimetry. For
> instance, did someone do a crosscorrelation analysis (like the one
> done to derive vrad) on Th/Ar calibration lamps on the 1522 arc
> spectra preceding the Vega spectra (taking or not into account the
> zero point jumps you mention)? It’s just a suggestion, and it could be
> interesting to better understand the detailed behavior of the
> instrument.

The best existing assessment of the long-term stability of the
instrument comes from the nightly observations of several standard
stars, which display no variations (periodic or otherwise) on
timescales of days. All of these standard stars achieve RV precisions
better than Vega and data sets with similar timescales and
sampling. Given this, and the fact that we have densely sampled the
full phase of the candidate signal over many hundreds of periods, it
seems very unlikely to be an (easily understood) instrumental
effect. However, we do agree that for candidate long-period signals
such as the one near 190 days, which has been sampled only a few times
and may have commensurability with seasonal variation, considering
instrumental effects is important. This is why, when discussing the
long-term signals of interest in section 3.2.2, we acknowledge that
this does not account for potential systematic effects when observing
Vega and explicitly state that we cannot rule out these effects.


> Analysis of radial velocity signals
>
> Table 3. This table could gain significantly by adding a column with
> the amplitudes, the false alarm probabilities, and an extension
> including all periods up to some 5 or 10 days. In that case the period
> you found in your data set of 2.43d would appear in the list,
> including its amplitude and FAP.

We calculate the amplitude and false alarm probability for each
significant signal (FAP < 0.1 percent). These values are now included
in Table 3. There are no signals beyond 2.1 days that are considered
significant in the original periodogram, therefore we do not extend
the range of periods included. In 3.2.3, we mention that the original 
FAP for the 2.43 day signal is < 1.0 percent.

> P1,L11. “Given the majority...”. Where is your Nyquist frequency of
> 0.5d^-1 is coming from? If I understood well, your data are very
> unevenly sampled? Probably I’m missing something. 

Our data are only unevenly sampled due to times of year during which
Vega cannot be observed. When the star is visible, TRES observes it on
a nearly nightly basis, which is why the tallest peak in the window
function is located at 1 day, which, as mentioned in the text, is
taken to be the sampling rate. From this, we calculate the Nyquist
frequency.

> What do you call “the true frequency”? This paragraph deserves some
> better description to be clear.

When referring to the true frequency, we are simply acknowledging that
one of the peaks corresponds to the actual astrophysical signal while
all of the others are likely aliases or harmonic–artifacts of our
cadence. To clarify this, we have rephrased the text to read "the true 
frequency of variability." We do not give the value of the true frequency 
here because this is the focus of the next section.

> Btw, IF your data were evenly sampled, you would have acquired on
> average one spectrum every 2.43d (=1520/(10*365))...

That is an interesting observation! We attribute it to coincidence,
though, as the data were not evenly sampled, with seasonal breaks, and
a lesser sampling rate in the first two years. If this had resembled
our sampling rate, it would have appeared in our window function.

> P2 all the paragraph. “One of the strongest peaks...”. This has
> already been announced previously. You could shorten this section.

While we have mentioned that the rotation period is two-thirds of a day and 
identify the signal in the photometric data, this is the first time (besides 
the abstract) that we acknowledge the signal appears in our radial velocities. 
We feel it is important to fully address the strongest signal in our data set.
We have edited the text to clarify this. Given the forest of related peaks 
in the periodogram, it is important that we identify which one is the actual 
astrophysical signal, and we feel that each step in the section is important 
towards independently confirming the rotational modulation.  

> Fig 4. Interesting figure and result! Would that indicate that the
> typical timescale of activity variation is 6-7 yrs ?

The stacked periodogram certainly suggests that the signal evolves
over the course of several hundred observations, and we have added
this note. However, drawing any results from this figure is difficult
given that each row represents the cumulative signal to that point
rather than an instantaneous measure of the signal, so extracting
quantitative conclusions about the timescale of variation is
difficult. For this, we rely on our modeling (using multiple
Keplerians and quasi-periodic Gaussian processes).

> Page 7 (sorry to introduce now pages), P2-4, Very interesting
> approach!

> “3.2.1 Previously suggested signals”. This paragraph should probably
> better appear in “discussions” and deserves a complete rewriting. The
> sampling rate in the SOPHIE data set was extremely high and the
> intrinsic data quality exceptional. In the article by Böhm et al
> (2015) only frequencies with FAP lower than 10^-4 (!) were
> considered. Your sentence “the significance was not high” is not
> understandable in that context. What you could say is that you did not
> find the frequencies announced in Böhm et al (2015) in your (very
> different) data set, but you cannot rule them out at all in my
> opinion.

While SOPHIE does have higher cadence than our data, we would have
uniformly sampled the full orbital phase of a 0.53/0.56 day period
planet, implying that the signal should appear within our data (along
with its aliases). This is the same reason that the rotation period
and its aliases appear in our data despite our sampling rate being
longer than the rotation period itself. To prove this, we injected the
signals from Bohm et al. (2015) into our data to try to recover
them. One of the signals (at 0.53 days with 23 m/s semi-amplitude)
would have appeared as the strongest signal in our data set, so we use
the smaller of the two signals (6 m/s amplitude with frequency
1.77/day). A periodogram clearly shows significant peaks at both this
frequency and its 1-day alias (0.77/day). We find that the amplitude
would have to be less than about 3 m/s for the peak to recede
completely into the noise. We have edited section 3.2.1. to describe
this test.

> Page 8, P1. Could you elaborate somewhat on the overfitting of the
> GP?

We add a sentence to clarify that over-fitting simply means that
the Gaussian process is too complex of a model for our data. We explain 
that the over-fitting could be a consequence of insufficient cadence such
that high frequency variations in the rotation signal are not
well-constrained.

> Page 8, P1-P4. A bit lengthy. My first reaction was “this 194d peak
> is present in the window function”. Could you perhaps check on a
> zoom if these peaks are identical, how do they compare in exact
> position and width? 

While modeling with a Keplerian orbit returns a period of ~194 days,
the actual peak in the periodogram is located at 197.3 +/- 4.8
days. The peak in the window function is 182.8 +/- 3.5 days. These
errors are estimated using the half-width at half-maximum for each
peak. While they do not formally overlap, this does not mean that they 
are unrelated; the former may be the alias of a real signal, related 
via the peak in the window function. For example, a signal with a period 
similar to the duration of our observations (a few thousand days) would 
have an alias near the observed peak. Such a signal could be real (e.g., 
a stellar magnetic cycle) or uncorrected instrumental effects.

> Also, you conclude on the fact that all the RV
> standard stars do NOT show this peak and that therefore the window
> function could not be responsible...I’m not convinced about
> that. And btw while you state some lines before “the window function
> is not to blame” you conclude P2 with “we cannot rule out
> instrumental and window function effects as the source of this
> signal”. 

Respectfully, we do not see a contradiction in saying that something 
"seems to suggest the window function is not to blame. However, it is 
possible that" (the window function could be to blame for these reasons 
that aren't immediately apparent without thinking about the limitations 
of the instrument itself). This serves as a reminder to the reader that
there may yet be subtle effects causing spurious signals.

> Eventually you show that the 194d peak disappears when
> fitting enough Keplerians (harmonics of Prot). This indicates
> clearly for me that this 194d peak is simply due to the window
> function. Did I miss something? If I’m right, all these P1-P4 of
> page 8 could be significantly reduced in size.

We agree that the section seems a little long relative to its
importance for the paper, and we appreciate the feedback. We have
tried to condense it in our revision without sacrificing
clarity. We're hesitant to completely remove a description of this
investigation because signals similar to this periodogram peak (with
periods of hundreds or thousands of days) are exactly the sorts of
planets that our data set is uniquely sensitive to compared to
previous RV and imaging data. We therefore find it to be useful to
consider the ways in which even marginal signals like this one may
appear spuriously in our data.

> P9 “3.2.3”. You state that the FAP of the 2.43d period is less than
> 1%. In Fig. 3 the periodogram seems to show this peak with a FAP
> even significantly less than 0.1%?

There is a nearby peak (at 2.10 days), which is included in
Table 3, with a FAP < 0.1%. The peak corresponding to 2.43 days is just to 
the right of this and falls between the lines denoting 1% and 0.1% FAPs.

> P9, same paragraph. I agree that figure 5 looks pretty
> promising. Still, I wonder about the coincidence of the average time
> distance between two spectra and the period of 2.43d. It might be
> purely coincidential, but deserves perhaps a thought. A discussion
> wether this signal might be of astronomical or perhaps instrumental
> origin should also occur at some stage. One argument in favor of an
> astronomical origin could be the fact that you significantly changed
> your instrumental setup during time and still having that period. It
> would be nice to give some more precisions on that, and would make the
> astronomical origin more credible (still not ruling out a long-lasting
> instrumental origin). Might I suggest the following test: What about
> subdividing the time series in ten subgroups (years) and perhaps one
> year in subgroups (months). I presume it would not present too much
> work to re-analyze these subgroups and check if you could find again
> in all of them this P=2.43d periodicity. If you find it in all yearly
> subgroups it would be a good argument, if you see any evolution in
> amplitude during these years it would speak against an exoplanetary
> signal.

We divided the sample as suggested, but the signal does not show up
with significance in any individual year of data.  In the full data
set, there is an uncertainty of 1.1 m/s on the semi-amplitude.
Individual years should have roughly a 3x smaller signal to noise
ratio, and therefore we *expect* variations in the measured amplitude
of many m/s, even for a real planet, and no single season should have
a formally significant signal. Consistency between seasons is
unfortunately impossible to confirm with our data. As a sanity check,
even the 0.67-day rotation signal is marginal in individual seasons,
with FAPs of several percent.


> Detection limits
>
> Section 4.1 could be shortened in my opinion.

We identified some regions that were repetitive, particularly in
Section 4.1.2, and cut out those parts. We find that the remainder is
essential towards describing our RV detection limits.

> Equation (3)...did you say somewhere what “a” is? I presume the
> semi-major axis.

We have now added an explanation of the variables in Eq. 3, including the 
semi-major axis.

> Page 10, last paragraph. I wonder how likely transiting orbits are
> in an A star seen almost pole-on...

Thanks to the referee's previous comment we have now clarified in the
introduction that hot Jupiters around hot stars appear to possess
isotropically distributed spin-orbit angles, and we point out that it
is unclear if this holds true for long period planets or for small
planets like those we investigate in the transit injection and
recovery.

> Section 4.2 reads difficultly. Perhaps you could reformulate it in a
> more comprehensive way, the reader is not necessarily familiar with
> an “injection recovery test” and so on.

We have rephrased some text in Section 4.2, particularly regarding our
recovery criterion, and we are careful to describe every step of the
process. Transit Least Squares itself is very similar to the commonly
used box least squares (BLS) algorithm, but our paper is not the place 
to describe this in detail; we cite the TLS paper (Hippke & Heller 
2019) if the reader would like to read more about the algorithm.


> Discussion
>
> Page 11. P2 on the decay timescale and the origin of the magnetic
> fields sounds very speculative, a bit too much in my sense. Only
> long-term spectropolarimetric monitoring could give real indications
> on this point.

We agree that it is somewhat speculative and we were careful to use
language to convey this uncertainty. To further emphasize the
limitations of our analysis, we take the referee's suggestion and
point out that long-term spectropolarimetric monitoring could confirm
this.

> Page 11, last paragraph. “A dark spot inducing...”. I’m not sure to
> understand, what is the link between vsini and the 10m/s
> variation. Please explain better how you conclude on the 500ppm
> lightcurve variation. Also, how dark is the dark spot? What is the
> temperature difference to the quiet photosphere?

The relationship between RV amplitude, photometric amplitude, and
vsini arises because the amplitude of the photometric variation and
the magnitude of the line profile variation (which drives a component
of the RV variation) both scale with the size and contrast of a dark
spot. A given vsini and RV variation therefore correspond to a
specific photometric amplitude. We now cite Vanderburg et al. (2016)
for this approximate relationship.  It turns out to not matter very
much whether the spot is small and high contrast or large and lower
contrast. We present this simple observation to show that a
dark spot would produce a much greater photometric signal than
observed, regardless of its properties, and to introduce a more
in-depth discussion of the surface features.

> Figure 8. Do I understand right that in your model you choose a spot
> temperature 750K less than the quiet photosphere temperature, while
> you choose a bright plage temperature 750K above the quiet
> photosphere temperature? How do you explain that the impact of
> bright plages is much lower concerning flux variations? The emitted
> flux is proportional to T^4, that’s why I would estimate quite the
> opposite. Please explain better in the text (not in the caption).

This is a good point and identifies an error in our description of 
SOAP 2.0. Because spot size and temperature difference are degenerate, 
we adopted somewhat arbitrary spot temperatures and varied the active
region sizes to obtain the radial velocity amplitudes
desired. However, we incorrectly described the way that SOAP 2.0
handles plages. Because plages have characteristic temperatures only
slightly hotter than the surrounding stellar surface, SOAP 2.0 only
allows the user to define the size of the region and sets the
temperature automatically. Because the plage is not much brighter than
the rest of the star (and is most visible near the stellar limb when
the sides of the flux tubes are visible), it causes relatively small
variations in flux. However, the impact on RVs can be relatively
larger because the spatial extent of these regions is quite large and
therefore so is the rotationally modulated suppression of convective
blueshift. A plage that can reproduce our observed RV variation
therefore corresponds to a smaller flux variation than would be caused
by a dark spot. We alter the plot caption and text to clarify the SOAP
2.0 analysis and the differences between the spot and plage scenarios,
but no changes to the figure itself were needed.

> “5.2 Candidate...”. “Nevertheless, we are able to rule out...”. No,
> I don’t think so. Your sampling rate seems rather low and does not
> allow concluding on high frequencies. Please formulate this part
> differently like “we were not able to confirm high frequencies....”
> or similar.

As discussed earlier, injection tests show that we would have been 
able to detect the signals described in Bohm et al. (2015).

> Page 12, last paragraph. “further spectroscopic
> observations...”. The cadence of Böhm et al. (2015) resolved the
> rotational and orbital periods. I don’t understand why you suggest
> to do observations which already exist and have been published. The
> best way to produce a better data set would be to organize
> multi-site simultaneous high resolution spectroscopic observing
> campaigns around the globe, allowing a 24/7 monitoring of the
> star...

While the SOPHIE data set is high cadence and of good quality, it only
covers two orbital periods, and large portions of the candidate's
orbital phase are unobserved due to daily gaps. While these RVs would
still be useful if they were available, they are not an ideal data set
for this purpose. We agree that an intensive, uninterrupted observing
program would be most effective, which we now explicitly state in the
text.

> Page 13, P1. Again, I would be curious to learn about the
> probability of transiting exoplanets on stars seen nearly pole-on.

As discussed earlier and was made more clear thanks to the referee's
comments, hot Jupiters orbiting hot stars appear isotropically
distributed. There is less known about smaller planets. Even if the
probability were low, however, a candidate orbiting Vega would be
worth investigating.

> Same paragraph, middle. Why do you provide 15 citations. I’m
> convinced one or two well selected citations would be enough (“see
> e.g....”).

We provided these citations to emphasize that this could be used as a
detection method, but agree that it is excessive. We leave Brogi et al
(2012), one of the first detections of planetary atmospheric lines, 
Birkby et al. (2013), which describes using these spectral lines as
a discovery method, and Yan et al. (2019), which detected atmospheric 
lines for our example of Kelt-9b.

> “5.3 Current and future...”. First sentence is not correct, since
> potential planet existence had been proposed by Böhm et al. (2015).

Here we are discussing detection limits on solar system scales rather 
than individual candidates with periods of days. We have edited the 
sentence to make this more clear.
